Gadget3 on GPUs with OpenACC

We present preliminary results of a GPU porting of all main Gadget3 modules (gravity computation, SPH density computation, SPH hydrodynamic force, and thermal conduction) using OpenACC directives. Here we assign one GPU to each MPI rank and exploit both the host and accellerator capabilities by overlapping computations on the CPUs and GPUs: while GPUs asynchronously compute interactions between particles within their MPI ranks, CPUs perform tree-walks and MPI communications of neighbouring particles. We profile various portions of the code to understand the origin of our speedup, where we find that a peak speedup is not achieved because of time-steps with few active particles. We run a hydrodynamic cosmological simulation from the Magneticum project, with $2\cdot10^{7}$ particles, where we find a final total speedup of $\approx 2.$ We also present the results of an encouraging scaling test of a preliminary gravity-only OpenACC porting, run in the context of the EuroHack17 event, where the prototype of the porting proved to keep a constant speedup up to $1024$ GPUs.

==> cpus.txt <==
==> GPUPin/cpu.txt <==
Step 0, Time: 0.0163934, CPUs: 12
total                         2536.86  100.0%
treegrav                       347.46   13.7%
   treebuild                    17.09    0.7%
   treeupdate                    0.00    0.0%
   treewalk                    269.41   10.6%
   treecomm                      0.64    0.0%
   treeimbal                    37.96    1.5%
pmgrav                          11.89    0.5%
sph                           2108.13   83.1%
   density                    1664.56   65.6%
   denscomm                      3.24    0.1%
   densimbal                     0.52    0.0%
   hydrofrc                    131.85    5.2%
   hydcomm                       0.00    0.0%
   hydmisc                      23.55    0.9%
   hydnetwork                    0.00    0.0%
   hydimbal                      0.10    0.0%
   hmaxupdate                    0.81    0.0%
domain                          21.73    0.9%
potential                        0.00    0.0%
predict                          0.00    0.0%
kicks                            0.00    0.0%
i/o                              8.77    0.3%
peano                           12.41    0.5%
sfrcool                          0.00    0.0%
blackholes                       0.00    0.0%
fof/subfind                      0.00    0.0%
  fof                            0.00    0.0%
  subfind                        0.00    0.0%
    treebuild_species            0.00    0.0%
    treebuild                    0.00    0.0%
    smoothlength                 0.00    0.0%
    density                      0.00    0.0%
    DM_density                   0.00    0.0%
    save_density                 0.00    0.0%
    exchange                     0.00    0.0%
    proc_collective_halos        0.00    0.0%
    sort_local                   0.00    0.0%
    proc_local_groups            0.00    0.0%
    unsort_local                 0.00    0.0%
    exchange_return              0.00    0.0%
    domain                       0.00    0.0%
    overdensity_masses           0.00    0.0%
    contamination                0.00    0.0%
    save_final                   0.00    0.0%
smoothing                        0.00    0.0%
misc                            26.47    1.0%


==> GPUPin_thr/cpu.txt <==

Step 1, Time: 0.0166588, CPUs: 12
total                         2628.20  100.0%
treegrav                       354.83   13.5%
   treebuild                    17.08    0.6%
   treeupdate                    2.26    0.1%
   treewalk                    280.65   10.7%
   treecomm                      1.00    0.0%
   treeimbal                    26.11    1.0%
pmgrav                          12.26    0.5%
sph                           1936.64   73.7%
   density                    1615.36   61.5%
   denscomm                      3.57    0.1%
   densimbal                     0.62    0.0%
   hydrofrc                    148.11    5.6%
   hydcomm                       0.00    0.0%
   hydmisc                      22.92    0.9%
   hydnetwork                    0.00    0.0%
   hydimbal                      0.06    0.0%
   hmaxupdate                    0.91    0.0%
domain                          22.42    0.9%
potential                        0.00    0.0%
predict                          0.55    0.0%
kicks                          243.72    9.3%
i/o                              8.05    0.3%
peano                           12.47    0.5%
sfrcool                          0.00    0.0%
blackholes                       0.00    0.0%
fof/subfind                      0.00    0.0%
  fof                            0.00    0.0%
  subfind                        0.00    0.0%
    treebuild_species            0.00    0.0%
    treebuild                    0.00    0.0%
    smoothlength                 0.00    0.0%
    density                      0.00    0.0%
    DM_density                   0.00    0.0%
    save_density                 0.00    0.0%
    exchange                     0.00    0.0%
    proc_collective_halos        0.00    0.0%
    sort_local                   0.00    0.0%
    proc_local_groups            0.00    0.0%
    unsort_local                 0.00    0.0%
    exchange_return              0.00    0.0%
    domain                       0.00    0.0%
    overdensity_masses           0.00    0.0%
    contamination                0.00    0.0%
    save_final                   0.00    0.0%
smoothing                        0.00    0.0%
misc                            37.27    1.4%


==> Std/cpu.txt <==
Step 0, Time: 0.0163934, CPUs: 12
total                         9663.26  100.0%
treegrav                      2628.71   27.2%
   treebuild                    17.62    0.2%
   treeupdate                    0.00    0.0%
   treewalk                   2164.97   22.4%
   treecomm                      0.72    0.0%
   treeimbal                   431.63    4.5%
pmgrav                          12.20    0.1%
sph                           6966.10   72.1%
   density                    5459.90   56.5%
   denscomm                      4.72    0.0%
   densimbal                    45.07    0.5%
   hydrofrc                    712.22    7.4%
   hydcomm                       0.41    0.0%
   hydmisc                      86.54    0.9%
   hydnetwork                    0.00    0.0%
   hydimbal                      6.02    0.1%
   hmaxupdate                    0.92    0.0%
domain                          22.87    0.2%
potential                        0.00    0.0%
predict                          0.00    0.0%
kicks                            0.00    0.0%
i/o                              7.73    0.1%
peano                           12.42    0.1%
sfrcool                          0.00    0.0%
blackholes                       0.00    0.0%
fof/subfind                      0.00    0.0%
  fof                            0.00    0.0%
  subfind                        0.00    0.0%
    treebuild_species            0.00    0.0%
    treebuild                    0.00    0.0%
    smoothlength                 0.00    0.0%
    density                      0.00    0.0%
    DM_density                   0.00    0.0%
    save_density                 0.00    0.0%
    exchange                     0.00    0.0%
    proc_collective_halos        0.00    0.0%
    sort_local                   0.00    0.0%
    proc_local_groups            0.00    0.0%
    unsort_local                 0.00    0.0%
    exchange_return              0.00    0.0%
    domain                       0.00    0.0%
    overdensity_masses           0.00    0.0%
    contamination                0.00    0.0%
    save_final                   0.00    0.0%
smoothing                        0.00    0.0%
misc                            13.22    0.1%

==> GPUPin/cpu.txt <==
Step 0, Time: 0.0163934, CPUs: 16
total                         1798.79  100.0%
treegrav                       264.90   14.7%
   treebuild                    11.42    0.6%
   treeupdate                    0.00    0.0%
   treewalk                    220.57   12.3%
   treecomm                      0.79    0.0%
   treeimbal                    14.22    0.8%
pmgrav                           9.88    0.5%
sph                           1469.30   81.7%
   density                    1278.89   71.1%
   denscomm                      3.09    0.2%
   densimbal                     0.24    0.0%
   hydrofrc                     99.99    5.6%
   hydcomm                       0.00    0.0%
   hydmisc                       6.64    0.4%
   hydnetwork                    0.00    0.0%
   hydimbal                      0.06    0.0%
   hmaxupdate                    0.55    0.0%
domain                          16.18    0.9%
potential                        0.00    0.0%
predict                          0.00    0.0%
kicks                            0.00    0.0%
i/o                              6.69    0.4%
peano                            9.86    0.5%
sfrcool                          0.00    0.0%
blackholes                       0.00    0.0%
fof/subfind                      0.00    0.0%
  fof                            0.00    0.0%
  subfind                        0.00    0.0%
    treebuild_species            0.00    0.0%
    treebuild                    0.00    0.0%
    smoothlength                 0.00    0.0%
    density                      0.00    0.0%
    DM_density                   0.00    0.0%
    save_density                 0.00    0.0%
    exchange                     0.00    0.0%
    proc_collective_halos        0.00    0.0%
    sort_local                   0.00    0.0%
    proc_local_groups            0.00    0.0%
    unsort_local                 0.00    0.0%
    exchange_return              0.00    0.0%
    domain                       0.00    0.0%
    overdensity_masses           0.00    0.0%
    contamination                0.00    0.0%
    save_final                   0.00    0.0%
smoothing                        0.00    0.0%
misc                            21.97    1.2%


==> Std/cpu.txt <==
Step 0, Time: 0.0163934, CPUs: 16
total                         6531.65  100.0%
treegrav                      1751.85   26.8%
   treebuild                    11.65    0.2%
   treeupdate                    0.00    0.0%
   treewalk                   1580.69   24.2%
   treecomm                      0.57    0.0%
   treeimbal                   148.19    2.3%
pmgrav                           9.02    0.1%
sph                           4730.42   72.4%
   density                    3937.14   60.3%
   denscomm                      4.44    0.1%
   densimbal                    27.04    0.4%
   hydrofrc                    516.04    7.9%
   hydcomm                       0.41    0.0%
   hydmisc                      25.70    0.4%
   hydnetwork                    0.00    0.0%
   hydimbal                      2.56    0.0%
   hmaxupdate                    0.56    0.0%
domain                          16.54    0.3%
potential                        0.00    0.0%
predict                          0.00    0.0%
kicks                            0.00    0.0%
i/o                              5.57    0.1%
peano                            9.71    0.1%
sfrcool                          0.00    0.0%
blackholes                       0.00    0.0%
fof/subfind                      0.00    0.0%
  fof                            0.00    0.0%
  subfind                        0.00    0.0%
    treebuild_species            0.00    0.0%
    treebuild                    0.00    0.0%
    smoothlength                 0.00    0.0%
    density                      0.00    0.0%
    DM_density                   0.00    0.0%
    save_density                 0.00    0.0%
    exchange                     0.00    0.0%
    proc_collective_halos        0.00    0.0%
    sort_local                   0.00    0.0%
    proc_local_groups            0.00    0.0%
    unsort_local                 0.00    0.0%
    exchange_return              0.00    0.0%
    domain                       0.00    0.0%
    overdensity_masses           0.00    0.0%
    contamination                0.00    0.0%
    save_final                   0.00    0.0%
smoothing                        0.00    0.0%
misc                             8.53    0.1%


